An error-propagation spiking neural network compatible with neuromorphic processors

Spiking neural networks have shown great promise for the design of low-power sensory-processing and edge-computing hardware platforms. However, implementing on-chip learning algorithms on such architectures is still an open challenge, especially for multi-layer networks that rely on the back-propagation algorithm. In this paper, we present a spike-based learning method that approximates back-propagation using local weight update mechanisms and which is compatible with mixed-signal analog/digital neuromorphic circuits. We introduce a network architecture that enables synaptic weight update mechanisms to back-propagate error signals across layers and present a network that can be trained to distinguish between two spike-based patterns that have identical mean firing rates, but different spike-timings. This work represents a first step towards the design of ultra-low power mixed-signal neuromorphic processing systems with on-chip learning circuits that can be trained to recognize different spatio-temporal patterns of spiking activity (e.g. produced by event-based vision or auditory sensors).

==> biblio/bibtool_biblioncs_resourcefile.txt <==
sort={on}
sort.format={%2.2#n(author)%2n(author)%4d(year)#%1n(author)%4d(year)#%n(editor)%4d(year)#%s(key)}
preserve.key.case={on}
print.align.key={0}
print.indent={0}
key.base={lower}
key.number.separator={}
fmt.name.name={_}
fmt.et.al={_etal}
ignored.word={on}  
rewrite.rule={"^\"\([^#]*\)\"$" "{\1}"}
rewrite.rule={ pages # "\([0-9]+\) *- *\([0-9]+\)" = "\1--\2" }
rewrite.rule={ "^\([0-9]+\)$" = "\{\1\}" }
rewrite.rule={ timestamp # } 
rewrite.rule={ owner # }    
sort.order {* author # key # title # booktitle # chapter # journal # howpublished # year  # month # volume # number # pages # publisher # editor # organization # school # address # series # text # keywords #issn # doi # url # note} 
key.format={ 
{
%2.2#n(author)%2n(author)%2d(year)
# %1n(author)%2d(year)
# %n(editor)%2d(year)
}
#
{%1n(key)}
#
{%3T(title)}
}
#
%s($default.key)


==> biblio/ncsbibtool.readme.txt <==
NCS bibtool user guide (Linux)
==============================

ncsbib.sh script
----------------

The ncsbib.sh script is intended to be used to keep the format of the
biblioncs.bib file tidy using bibtool.
To do this, it uses the bibtool resource file
bibtool_biblioncs_resourcefile.txt

Important: bibtool won't modify the author names, so please make sure they
follow the general convention of "X. Lastname and Y.-Z. Other Last Name". In
particular, make sure all the names follow the same convention, otherwise
bibtool will get confused in guessing the lastnames. Also make sure the entry
is in plain ASCII (use LaTeX commands for non ASCII ch{\'a}r{\"}act{\`e}rs).

Usage example:
    1. open biblioncs.bib
    2. copy the bibtex entry from google scholar
    3. past it at the end of the list in biblio.bib
    [ or use JabRef (http://jabref.sourceforge.net/) for steps 1-3 ]
    4. do:
        $ ncsbib.sh
    5. *important* review the biblioncs_new.bib file by using a diff tool and
       checking for sorting, keys and so on e.g.:
        $ vimdiff biblioncs.bib biblioncs_new.bib
    6. finalize biblioncs_new.bib and copy it over biblioncs.bib
    7. repeat 4-6 until no diff found and all bibtex keys look OK
    8. git add, commit and push

How bibtool is used by the ncsbib.sh script
-------------------------------------------

The "bibtool" command is used to (re)organize the bibliography file.
bibtool can reformat and sort the bibliography file entries, and
(re)generate keys.

Syntax:
$ bibtool -r bibtool_biblioncs_resourcefile.txt biblioncs.bib > biblioncs_new.bib

The bibtool_biblioncs_resourcefile.txt file contains preferences for the NCS
group biblio file format.


NCS bibtool programmer's guide
==============================

Here is an example resource file with a brief explanation of the rules used. To
understand in detail the syntax, read the bibtool manual.

Example
-------

    preserve.key.case={on}
    sort={on}
    sort.format={%N(author)#%N(editor)#%N(publisher)#%4d(year)}
    sort.order {* author # title # journal # howpublished # chapter # publisher # editor # year # month # number # volume # pages # note # address # series # organization #key # text}
    key.base={lower}
    key.number.separator={}
    fmt.name.name={_}
    fmt.et.al={_etal}
    ignored.word={on}
    rewrite.rule={"^\"\([^#]*\)\"$" "{\1}"}
    rewrite.rule={ pages # "\([0-9]+\) *- *\([0-9]+\)" = "\1--\2" }
    rewrite.rule={ "^\([0-9]+\)$" = "\{\1\}" }
    rewrite.rule={ timestamp # } 
    rewrite.rule={ owner # }     
    key.format={ 
    {
    %2.2#n(author)%2n(author)%2d(year)
    # %1n(author)%2d(year)
    # %n(editor)%2d(year)
    }
    #
    {%1n(key)}
    #
    {%3T(title)}
    }
    #
    %s($default.key)

Rules description
-----------------

The "sort" rules deal with sorting and ordering of entries

The "key" and "fmt" rules deal with the key generation basic
formatting rules.

The ignored.word rule adds "on" to the list of ignored words, for the
"title" key generation

The rewrite rules do the following:
replace all "(" and ")" with "{" and "}"
replace all "-" with "--" in the bibtex pages fields
remove all "timestamp" and "owner" fields

The key format rule is used to generate keys. The "#" indicate
alternatives:
the first alternative is for author-keys;
the second is for records with no authors/editors and an explicit
"key" field;
the third is for records with no authors/editors or key fields, and
uses the title field to generate the key;
the last alternative should use the bibtool default


Notes
=====

To get rid of the "References" title when including a bibtex bibliography, use
the command:
    \renewcommand\bibsection{}
before \begin{thebibliography} or \bibliography{...}


